Latent Stochastic Interpolants

Stochastic Interpolants (SI) is a powerful framework for generative modeling, capable of flexibly transforming between two probability distributions. However, its use in jointly optimized latent variable models remains unexplored as it requires direct access to the samples from the two distributions. This work presents Latent Stochastic Interpolants (LSI) enabling joint learning in a latent space with end-to-end optimized encoder, decoder and latent SI models. We achieve this by developing a principled Evidence Lower Bound (ELBO) objective derived directly in continuous time. The joint optimization allows LSI to learn effective latent representations along with a generative process that transforms an arbitrary prior distribution into the encoder-defined aggregated posterior. LSI sidesteps the simple priors of the normal diffusion models and mitigates the computational demands of applying SI directly in high-dimensional observation spaces, while preserving the generative flexibility of the SI framework. We demonstrate the efficacy of LSI through comprehensive experiments on the standard large scale ImageNet generation benchmark.

==> figs/ts_plot_data.csv <==
s,c0p1,c0p2,c0p5,c1,c2,c5,c10
0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
0.0050,0.0005,0.0010,0.0025,0.0050,0.0100,0.0249,0.0491
0.0101,0.0010,0.0020,0.0050,0.0101,0.0200,0.0493,0.0961
0.0151,0.0015,0.0030,0.0076,0.0151,0.0299,0.0731,0.1409
0.0201,0.0020,0.0041,0.0101,0.0201,0.0398,0.0965,0.1838
0.0251,0.0025,0.0051,0.0126,0.0251,0.0496,0.1195,0.2247
0.0302,0.0031,0.0061,0.0152,0.0302,0.0594,0.1419,0.2637
0.0352,0.0036,0.0071,0.0177,0.0352,0.0691,0.1639,0.3010
0.0402,0.0041,0.0082,0.0203,0.0402,0.0788,0.1855,0.3366
0.0452,0.0046,0.0092,0.0229,0.0452,0.0884,0.2066,0.3705
0.0503,0.0051,0.0103,0.0254,0.0503,0.0980,0.2272,0.4028
0.0553,0.0057,0.0113,0.0280,0.0553,0.1075,0.2475,0.4337
0.0603,0.0062,0.0124,0.0306,0.0603,0.1170,0.2673,0.4631
0.0653,0.0067,0.0134,0.0332,0.0653,0.1264,0.2867,0.4911
0.0704,0.0073,0.0145,0.0358,0.0704,0.1358,0.3056,0.5178
0.0754,0.0078,0.0156,0.0384,0.0754,0.1451,0.3242,0.5433
0.0804,0.0083,0.0166,0.0410,0.0804,0.1543,0.3424,0.5675
0.0854,0.0089,0.0177,0.0437,0.0854,0.1636,0.3601,0.5906
0.0905,0.0094,0.0188,0.0463,0.0905,0.1727,0.3775,0.6125
0.0955,0.0100,0.0199,0.0489,0.0955,0.1818,0.3945,0.6334
0.1005,0.0105,0.0210,0.0516,0.1005,0.1909,0.4112,0.6533
0.1055,0.0111,0.0221,0.0542,0.1055,0.1999,0.4274,0.6722
0.1106,0.0116,0.0232,0.0569,0.1106,0.2089,0.4433,0.6901
0.1156,0.0122,0.0243,0.0596,0.1156,0.2178,0.4589,0.7072
0.1206,0.0128,0.0254,0.0622,0.1206,0.2267,0.4741,0.7234
0.1256,0.0133,0.0265,0.0649,0.1256,0.2355,0.4889,0.7388
0.1307,0.0139,0.0276,0.0676,0.1307,0.2442,0.5034,0.7534
0.1357,0.0145,0.0287,0.0703,0.1357,0.2529,0.5176,0.7673
0.1407,0.0150,0.0299,0.0730,0.1407,0.2616,0.5315,0.7805
0.1457,0.0156,0.0310,0.0757,0.1457,0.2702,0.5450,0.7930
0.1508,0.0162,0.0322,0.0785,0.1508,0.2788,0.5583,0.8049
0.1558,0.0168,0.0333,0.0812,0.1558,0.2873,0.5712,0.8161
0.1608,0.0174,0.0345,0.0839,0.1608,0.2958,0.5838,0.8268
0.1658,0.0180,0.0356,0.0867,0.1658,0.3042,0.5961,0.8369
0.1709,0.0186,0.0368,0.0894,0.1709,0.3125,0.6081,0.8464
0.1759,0.0192,0.0379,0.0922,0.1759,0.3208,0.6199,0.8555
0.1809,0.0198,0.0391,0.0950,0.1809,0.3291,0.6313,0.8641
0.1859,0.0204,0.0403,0.0977,0.1859,0.3373,0.6425,0.8722
0.1910,0.0210,0.0415,0.1005,0.1910,0.3454,0.6534,0.8798
0.1960,0.0216,0.0427,0.1033,0.1960,0.3536,0.6640,0.8871
0.2010,0.0222,0.0439,0.1061,0.2010,0.3616,0.6744,0.8940
0.2060,0.0228,0.0451,0.1090,0.2060,0.3696,0.6845,0.9005
0.2111,0.0234,0.0463,0.1118,0.2111,0.3776,0.6943,0.9066
0.2161,0.0241,0.0475,0.1146,0.2161,0.3855,0.7040,0.9124
0.2211,0.0247,0.0487,0.1175,0.2211,0.3933,0.7133,0.9178
0.2261,0.0253,0.0500,0.1203,0.2261,0.4011,0.7225,0.9230
0.2312,0.0259,0.0512,0.1232,0.2312,0.4089,0.7313,0.9278
0.2362,0.0266,0.0525,0.1260,0.2362,0.4166,0.7400,0.9324
0.2412,0.0272,0.0537,0.1289,0.2412,0.4242,0.7485,0.9367
0.2462,0.0279,0.0550,0.1318,0.2462,0.4318,0.7567,0.9408
0.2513,0.0285,0.0562,0.1347,0.2513,0.4394,0.7647,0.9446
0.2563,0.0292,0.0575,0.1376,0.2563,0.4469,0.7725,0.9482
0.2613,0.0298,0.0588,0.1405,0.2613,0.4543,0.7801,0.9516
0.2663,0.0305,0.0601,0.1435,0.2663,0.4617,0.7874,0.9548
0.2714,0.0312,0.0614,0.1464,0.2714,0.4691,0.7946,0.9578
0.2764,0.0318,0.0626,0.1493,0.2764,0.4764,0.8016,0.9606
0.2814,0.0325,0.0640,0.1523,0.2814,0.4836,0.8084,0.9633
0.2864,0.0332,0.0653,0.1553,0.2864,0.4908,0.8150,0.9658
0.2915,0.0339,0.0666,0.1583,0.2915,0.4980,0.8214,0.9681
0.2965,0.0346,0.0679,0.1612,0.2965,0.5051,0.8277,0.9703
0.3015,0.0352,0.0693,0.1642,0.3015,0.5121,0.8337,0.9724
0.3065,0.0359,0.0706,0.1673,0.3065,0.5191,0.8396,0.9743
0.3116,0.0366,0.0719,0.1703,0.3116,0.5260,0.8454,0.9761
0.3166,0.0373,0.0733,0.1733,0.3166,0.5329,0.8509,0.9778
0.3216,0.0381,0.0747,0.1764,0.3216,0.5398,0.8563,0.9794
0.3266,0.0388,0.0760,0.1794,0.3266,0.5466,0.8616,0.9808
0.3317,0.0395,0.0774,0.1825,0.3317,0.5533,0.8667,0.9822
0.3367,0.0402,0.0788,0.1856,0.3367,0.5600,0.8716,0.9835
0.3417,0.0409,0.0802,0.1886,0.3417,0.5667,0.8764,0.9847
0.3467,0.0417,0.0816,0.1918,0.3467,0.5732,0.8810,0.9858
0.3518,0.0424,0.0830,0.1949,0.3518,0.5798,0.8855,0.9869
0.3568,0.0432,0.0845,0.1980,0.3568,0.5863,0.8899,0.9879
0.3618,0.0439,0.0859,0.2011,0.3618,0.5927,0.8941,0.9888
0.3668,0.0447,0.0874,0.2043,0.3668,0.5991,0.8982,0.9896
0.3719,0.0454,0.0888,0.2074,0.3719,0.6054,0.9022,0.9904
0.3769,0.0462,0.0903,0.2106,0.3769,0.6117,0.9061,0.9912
0.3819,0.0470,0.0917,0.2138,0.3819,0.6180,0.9098,0.9919
0.3869,0.0478,0.0932,0.2170,0.3869,0.6242,0.9134,0.9925
0.3920,0.0485,0.0947,0.2202,0.3920,0.6303,0.9169,0.9931
0.3970,0.0493,0.0962,0.2235,0.3970,0.6364,0.9203,0.9936
0.4020,0.0501,0.0977,0.2267,0.4020,0.6424,0.9235,0.9942
0.4070,0.0509,0.0992,0.2300,0.4070,0.6484,0.9267,0.9946
0.4121,0.0517,0.1008,0.2332,0.4121,0.6543,0.9297,0.9951
0.4171,0.0525,0.1023,0.2365,0.4171,0.6602,0.9327,0.9955
0.4221,0.0534,0.1039,0.2398,0.4221,0.6660,0.9355,0.9958
0.4271,0.0542,0.1054,0.2431,0.4271,0.6718,0.9383,0.9962
0.4322,0.0550,0.1070,0.2464,0.4322,0.6776,0.9410,0.9965
0.4372,0.0559,0.1086,0.2498,0.4372,0.6832,0.9435,0.9968
0.4422,0.0567,0.1102,0.2531,0.4422,0.6889,0.9460,0.9971
0.4472,0.0576,0.1118,0.2565,0.4472,0.6945,0.9484,0.9973
0.4523,0.0584,0.1134,0.2599,0.4523,0.7000,0.9507,0.9976
0.4573,0.0593,0.1151,0.2633,0.4573,0.7055,0.9529,0.9978
0.4623,0.0602,0.1167,0.2667,0.4623,0.7109,0.9551,0.9980
0.4673,0.0610,0.1184,0.2702,0.4673,0.7163,0.9571,0.9982
0.4724,0.0619,0.1200,0.2736,0.4724,0.7216,0.9591,0.9983
0.4774,0.0628,0.1217,0.2771,0.4774,0.7269,0.9610,0.9985
0.4824,0.0637,0.1234,0.2806,0.4824,0.7321,0.9629,0.9986
0.4874,0.0646,0.1251,0.2841,0.4874,0.7373,0.9646,0.9987
0.4925,0.0656,0.1268,0.2876,0.4925,0.7424,0.9663,0.9989
0.4975,0.0665,0.1286,0.2911,0.4975,0.7475,0.9680,0.9990
0.5025,0.0674,0.1303,0.2947,0.5025,0.7525,0.9695,0.9991
0.5075,0.0684,0.1321,0.2982,0.5075,0.7575,0.9710,0.9992
0.5126,0.0693,0.1339,0.3018,0.5126,0.7624,0.9725,0.9992
0.5176,0.0703,0.1357,0.3054,0.5176,0.7673,0.9739,0.9993
0.5226,0.0713,0.1375,0.3091,0.5226,0.7721,0.9752,0.9994
0.5276,0.0723,0.1393,0.3127,0.5276,0.7769,0.9765,0.9994
0.5327,0.0732,0.1411,0.3164,0.5327,0.7816,0.9777,0.9995
0.5377,0.0743,0.1430,0.3201,0.5377,0.7863,0.9789,0.9996
0.5427,0.0753,0.1449,0.3238,0.5427,0.7909,0.9800,0.9996
0.5477,0.0763,0.1467,0.3275,0.5477,0.7955,0.9811,0.9996
0.5528,0.0773,0.1487,0.3312,0.5528,0.8000,0.9821,0.9997
0.5578,0.0784,0.1506,0.3350,0.5578,0.8044,0.9831,0.9997
0.5628,0.0794,0.1525,0.3388,0.5628,0.8089,0.9840,0.9997
0.5678,0.0805,0.1545,0.3426,0.5678,0.8132,0.9849,0.9998
0.5729,0.0815,0.1564,0.3464,0.5729,0.8176,0.9858,0.9998
0.5779,0.0826,0.1584,0.3503,0.5779,0.8218,0.9866,0.9998
0.5829,0.0837,0.1605,0.3542,0.5829,0.8260,0.9874,0.9998
0.5879,0.0848,0.1625,0.3581,0.5879,0.8302,0.9881,0.9999
0.5930,0.0860,0.1645,0.3620,0.5930,0.8343,0.9888,0.9999
0.5980,0.0871,0.1666,0.3660,0.5980,0.8384,0.9895,0.9999
0.6030,0.0882,0.1687,0.3699,0.6030,0.8424,0.9901,0.9999
0.6080,0.0894,0.1708,0.3739,0.6080,0.8464,0.9907,0.9999
0.6131,0.0906,0.1730,0.3780,0.6131,0.8503,0.9913,0.9999
0.6181,0.0918,0.1751,0.3820,0.6181,0.8541,0.9919,0.9999
0.6231,0.0930,0.1773,0.3861,0.6231,0.8580,0.9924,0.9999
0.6281,0.0942,0.1795,0.3902,0.6281,0.8617,0.9929,0.9999
0.6332,0.0954,0.1817,0.3943,0.6332,0.8654,0.9934,1.0000
0.6382,0.0967,0.1840,0.3985,0.6382,0.8691,0.9938,1.0000
0.6432,0.0979,0.1863,0.4027,0.6432,0.8727,0.9942,1.0000
0.6482,0.0992,0.1886,0.4069,0.6482,0.8763,0.9946,1.0000
0.6533,0.1005,0.1909,0.4112,0.6533,0.8798,0.9950,1.0000
0.6583,0.1018,0.1933,0.4154,0.6583,0.8832,0.9953,1.0000
0.6633,0.1031,0.1957,0.4198,0.6633,0.8866,0.9957,1.0000
0.6683,0.1045,0.1981,0.4241,0.6683,0.8900,0.9960,1.0000
0.6734,0.1059,0.2005,0.4285,0.6734,0.8933,0.9963,1.0000
0.6784,0.1072,0.2030,0.4329,0.6784,0.8966,0.9966,1.0000
0.6834,0.1086,0.2055,0.4373,0.6834,0.8998,0.9968,1.0000
0.6884,0.1101,0.2080,0.4418,0.6884,0.9029,0.9971,1.0000
0.6935,0.1115,0.2106,0.4463,0.6935,0.9060,0.9973,1.0000
0.6985,0.1130,0.2132,0.4509,0.6985,0.9091,0.9975,1.0000
0.7035,0.1145,0.2158,0.4555,0.7035,0.9121,0.9977,1.0000
0.7085,0.1160,0.2185,0.4601,0.7085,0.9151,0.9979,1.0000
0.7136,0.1175,0.2212,0.4648,0.7136,0.9180,0.9981,1.0000
0.7186,0.1191,0.2240,0.4695,0.7186,0.9208,0.9982,1.0000
0.7236,0.1207,0.2268,0.4743,0.7236,0.9236,0.9984,1.0000
0.7286,0.1223,0.2296,0.4791,0.7286,0.9264,0.9985,1.0000
0.7337,0.1239,0.2325,0.4839,0.7337,0.9291,0.9987,1.0000
0.7387,0.1256,0.2354,0.4888,0.7387,0.9317,0.9988,1.0000
0.7437,0.1273,0.2384,0.4938,0.7437,0.9343,0.9989,1.0000
0.7487,0.1290,0.2414,0.4987,0.7487,0.9369,0.9990,1.0000
0.7538,0.1308,0.2444,0.5038,0.7538,0.9394,0.9991,1.0000
0.7588,0.1326,0.2476,0.5089,0.7588,0.9418,0.9992,1.0000
0.7638,0.1344,0.2507,0.5140,0.7638,0.9442,0.9993,1.0000
0.7688,0.1362,0.2539,0.5192,0.7688,0.9466,0.9993,1.0000
0.7739,0.1381,0.2572,0.5245,0.7739,0.9489,0.9994,1.0000
0.7789,0.1401,0.2605,0.5298,0.7789,0.9511,0.9995,1.0000
0.7839,0.1421,0.2639,0.5352,0.7839,0.9533,0.9995,1.0000
0.7889,0.1441,0.2674,0.5406,0.7889,0.9555,0.9996,1.0000
0.7940,0.1461,0.2709,0.5461,0.7940,0.9576,0.9996,1.0000
0.7990,0.1482,0.2745,0.5517,0.7990,0.9596,0.9997,1.0000
0.8040,0.1504,0.2782,0.5573,0.8040,0.9616,0.9997,1.0000
0.8090,0.1526,0.2819,0.5630,0.8090,0.9635,0.9997,1.0000
0.8141,0.1548,0.2857,0.5688,0.8141,0.9654,0.9998,1.0000
0.8191,0.1572,0.2896,0.5747,0.8191,0.9673,0.9998,1.0000
0.8241,0.1595,0.2936,0.5806,0.8241,0.9691,0.9998,1.0000
0.8291,0.1620,0.2977,0.5867,0.8291,0.9708,0.9999,1.0000
0.8342,0.1645,0.3019,0.5928,0.8342,0.9725,0.9999,1.0000
0.8392,0.1670,0.3062,0.5990,0.8392,0.9741,0.9999,1.0000
0.8442,0.1697,0.3106,0.6053,0.8442,0.9757,0.9999,1.0000
0.8492,0.1724,0.3151,0.6117,0.8492,0.9773,0.9999,1.0000
0.8543,0.1752,0.3197,0.6183,0.8543,0.9788,0.9999,1.0000
0.8593,0.1781,0.3244,0.6249,0.8593,0.9802,0.9999,1.0000
0.8643,0.1811,0.3293,0.6317,0.8643,0.9816,1.0000,1.0000
0.8693,0.1841,0.3344,0.6385,0.8693,0.9829,1.0000,1.0000
0.8744,0.1873,0.3396,0.6456,0.8744,0.9842,1.0000,1.0000
0.8794,0.1907,0.3450,0.6527,0.8794,0.9855,1.0000,1.0000
0.8844,0.1941,0.3505,0.6600,0.8844,0.9866,1.0000,1.0000
0.8894,0.1977,0.3563,0.6675,0.8894,0.9878,1.0000,1.0000
0.8945,0.2014,0.3622,0.6751,0.8945,0.9889,1.0000,1.0000
0.8995,0.2053,0.3684,0.6830,0.8995,0.9899,1.0000,1.0000
0.9045,0.2093,0.3749,0.6910,0.9045,0.9909,1.0000,1.0000
0.9095,0.2136,0.3816,0.6992,0.9095,0.9918,1.0000,1.0000
0.9146,0.2181,0.3886,0.7077,0.9146,0.9927,1.0000,1.0000
0.9196,0.2228,0.3960,0.7164,0.9196,0.9935,1.0000,1.0000
0.9246,0.2278,0.4037,0.7255,0.9246,0.9943,1.0000,1.0000
0.9296,0.2331,0.4119,0.7348,0.9296,0.9951,1.0000,1.0000
0.9347,0.2388,0.4205,0.7444,0.9347,0.9957,1.0000,1.0000
0.9397,0.2449,0.4297,0.7544,0.9397,0.9964,1.0000,1.0000
0.9447,0.2514,0.4396,0.7649,0.9447,0.9969,1.0000,1.0000
0.9497,0.2585,0.4502,0.7758,0.9497,0.9975,1.0000,1.0000
0.9548,0.2663,0.4616,0.7873,0.9548,0.9980,1.0000,1.0000
0.9598,0.2749,0.4742,0.7995,0.9598,0.9984,1.0000,1.0000
0.9648,0.2845,0.4880,0.8124,0.9648,0.9988,1.0000,1.0000
0.9698,0.2954,0.5036,0.8264,0.9698,0.9991,1.0000,1.0000
0.9749,0.3082,0.5213,0.8415,0.9749,0.9994,1.0000,1.0000
0.9799,0.3234,0.5422,0.8582,0.9799,0.9996,1.0000,1.0000
0.9849,0.3426,0.5678,0.8772,0.9849,0.9998,1.0000,1.0000
0.9899,0.3687,0.6015,0.8997,0.9899,0.9999,1.0000,1.0000
0.9950,0.4110,0.6531,0.9291,0.9950,1.0000,1.0000,1.0000
1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000,1.0000
